The magnetic field of the chemically peculiar star V352Peg

We present a spectropolarimetric analysis of the hot star V352Peg. We have acquired 18 spectropolarimetric observations of the star with ESPaDOnS at the CFHT between 2018 and 2019 and completed our dataset with one archival ESPaDOnS measurement obtained in 2011. Our analysis of the spectra shows that the star is on the main sequence and chemically peculiar, i.e. it is a Bp star, with overabundances of iron peak elements (Ti, Cr and Fe) and underabundance of He and O. Through a Least-Square Deconvolution of each spectrum, we extracted the mean Zeeman signature and mean line profile of thousands of spectral lines and detected a magnetic field in V352Peg. By modelling the Stokes I and V profiles and using the Oblique Rotator Model, we determined the geometrical configuration of V352Peg. We also performed Zeeman-Doppler Imaging (ZDI) to provide a more detailed characterization of the magnetic field of V352Peg and its surface chemical distributions. We find a magnetic field that is mainly dipolar, dominantly poloidal, and largely non-axisymmetric with a dipole field strength of $\sim$9 kG and a magnetic axis almost perpendicular to the rotation axis. The strong variability of Stokes I profiles also suggests the presence of chemical spots at the stellar surface.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
